CTBENCH: A Library and Benchmark for Certified Training

Training certifiably robust neural networks is an important but challenging task. While many algorithms for (deterministic) certified training have been proposed, they are often evaluated on different training schedules, certification methods, and systematically under-tuned hyperparameters, making it difficult to compare their performance. To address this challenge, we introduce CTBench, a unified library and a high-quality benchmark for certified training that evaluates all algorithms under fair settings and systematically tuned hyperparameters. We show that (1) almost all algorithms in CTBench surpass the corresponding reported performance in literature in the magnitude of algorithmic improvements, thus establishing new state-of-the-art, and (2) the claimed advantage of recent algorithms drops significantly when we enhance the outdated baselines with a fair training schedule, a fair certification method and well-tuned hyperparameters. Based on CTBench, we provide new insights into the current state of certified training, including (1) certified models have less fragmented loss surface, (2) certified models share many mistakes, (3) certified models have more sparse activations, (4) reducing regularization cleverly is crucial for certified training especially for large radii and (5) certified training has the potential to improve out-of-distribution generalization. We are confident that CTBench will serve as a benchmark and testbed for future research in certified training.

==> abbr.tsv <==
Proc. of International Conference on Learning Representations (ICLR) | .* International Conference on Learning Representations.*
Proc. of International Conference on Learning Representations (ICLR) | .*Proc. of ICLR.*
Proc. of International Conference on Machine Learning (ICML) | International Conference.*Machine Learning
Proc. of International Conference on Machine Learning (ICML) | .*Machine Learning, Proceedings of the .* International Conference.*
Proc. of International Conference on Machine Learning (ICML) | .*{ICML}.*
Proc. of International Conference on Machine Learning (ICML) | .*on Machine Learning.*
Proc. of International Conference on Machine Learning (ICML) | .*Proc. of ICML.*
Proc. of Knowledge Discovery (KDD) | The .* {ACM} {SIGKDD} International Conference on Knowledge Discovery
Proc. of Association for Computational Linguistics (ACL) | Proceedings of the .* Annual Meeting of the Association for Computational Linguistics
Proc. of Advances in Artificial Intelligence (AAAI) | .*{AAAI}.*
Neural Information Processing Systems (NeurIPS) | .*NeurIPS.*
Neural Information Processing Systems (NIPS) | .*Neural Information Processing Systems.*
Proc. of Computer Aided Verification (CAV) | .*{CAV}.*
Proc. of Computer Aided Verification (CAV) | .*Computer Aided Verification.*
Proc. of Uncertainty in Artificial Intelligence (UAI) | .*{UAI}.*
Proc. of International Joint Conference on Artificial Intelligence (IJCAI) | .*{IJCAI}.*
Proc. of Computer Vision and Pattern Recognition (CVPR) | .*{CVPR}.*
Proc. of Computer and Communications Security (CCS) | .* Computer and Communications Security
Proc. of Programming Language Design and Implementation (PLDI)| .*{PLDI}.*
Symposium on Security and Privacy (SSP) | .*Symposium on Security and Privacy.*


Proc. of International Conference on Learning Representations (ICLR) | .*ICLR.*

